Contact-resolved deployment of the Contour Neurovascular System in patient-specific intracranial aneurysms

While intrasaccular flow disruptors are increasingly used to treat wide-necked intracranial aneurysms (IAs), many patient-specific computational workflows prescribe a pre-seated device geometry and omit deployment mechanics. This simplification is particularly restrictive for the Contour Neurovascular System (CNS), for which neck coverage, wall apposition, and post-contact motion depend on the deployment process. To address this, we present a contact-resolved finite-element framework that models CNS deployment within patient-specific IAs. We represent the device as a dual-layer interwoven Nitinol braid using geometrically exact beam models, and the aneurysm wall as a deformable hyperelastic shell. Frictional contact governs wire-wire and wire-wall interactions during staged release. The framework is demonstrated across three patient-specific anatomies. In the reference anatomy, the seated configuration is sensitive to the assumed device-wall tangential friction and to release depth relative to the aneurysm neck plane. Frictionless wall contact permits pronounced post-contact sliding, whereas finite tangential friction strongly suppresses residual pole motion. Release depth alters both the onset of wall engagement and the subsequent deployment path. Geometric placement approaches that prescribe the implanted configuration cannot recover this contact history or the associated wall-supported state. Our framework provides a mechanics-based route to deployed geometries for downstream hemodynamic, fluid-structure interaction, and mechanobiological analyses.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



